Methodological Pitfalls in Predicting Ship Turnaround Time at Brazilian Ports: An Empirical Audit and a Reproducible Pipeline

Two recent studies on ship turnaround time at Brazilian ports report models with R-squared scores above 0.80 on data from the national waterway transportation agency. We audit their published datasets and reveal these results are inflated by structural data leakage. Specifically, 97 percent of berthing events in their random row-level split appear in both training and testing partitions. We demonstrate that a model's R-squared drops from 0.82 to 0.20 when the data is properly split at the berthing level. We further document additional methodological flaws, including survivorship bias, undocumented target truncation, and the retention of variables that algebraically reconstruct the target. To address these issues, we propose a reproducible pipeline that aggregates cargo to the berthing level, utilizes conditional imputation, and represents high-cardinality cargo variables through weighted averages of multilingual sentence embeddings. Evaluating six time targets and thirty seeds, our pipeline reveals that cargo embeddings yield statistically significant improvements on four operational targets, while administrative waiting times remain unaffected. Prior works missed this per-target heterogeneity by conflating genuine signal with leaked identity.

==> leakage_experiment.json <==
{
  "seeds": [
    0,
    1,
    2,
    3,
    4,
    5,
    6,
    7,
    8,
    9,
    10,
    11,
    12,
    13,
    14,
    15,
    16,
    17,
    18,
    19,
    20,
    21,
    22,
    23,
    24
  ],
  "split_by_row": [
    {
      "seed": 0,
      "r2": 0.7870135964947904,
      "rmse": 11.488049152150165
    },
    {
      "seed": 1,
      "r2": 0.789013328331414,
      "rmse": 11.443872648155363
    },
    {
      "seed": 2,
      "r2": 0.7807142957783051,
      "rmse": 11.681049225758724
    },
    {
      "seed": 3,
      "r2": 0.7941213808518548,
      "rmse": 11.29397790432975
    },
    {
      "seed": 4,
      "r2": 0.7986603471379894,
      "rmse": 11.19955776641517
    },
    {
      "seed": 5,
      "r2": 0.8031894467138732,
      "rmse": 11.026688491208581
    },
    {
      "seed": 6,
      "r2": 0.792092137156805,
      "rmse": 11.359497186086625
    },
    {
      "seed": 7,
      "r2": 0.7971541437643854,
      "rmse": 11.175405648662618
    },
    {
      "seed": 8,
      "r2": 0.8023068631126449,
      "rmse": 11.080556301774957
    },
    {
      "seed": 9,
      "r2": 0.7966481538675856,
      "rmse": 11.232081994876172
    },
    {
      "seed": 10,
      "r2": 0.7963209795837042,
      "rmse": 11.249793304434755
    },
    {
      "seed": 11,
      "r2": 0.7905062536346469,
      "rmse": 11.471887101611394
    },
    {
      "seed": 12,
      "r2": 0.8016353833135063,
      "rmse": 11.128442222039249
    },
    {
      "seed": 13,
      "r2": 0.7981275587840863,
      "rmse": 11.10609116158239
    },
    {
      "seed": 14,
      "r2": 0.7925460959070146,
      "rmse": 11.313874828232567
    },
    {
      "seed": 15,
      "r2": 0.7918312107335725,
      "rmse": 11.280359087106214
    },
    {
      "seed": 16,
      "r2": 0.7959310063159952,
      "rmse": 11.245530839770607
    },
    {
      "seed": 17,
      "r2": 0.7959837312325686,
      "rmse": 11.258239899343742
    },
    {
      "seed": 18,
      "r2": 0.7968510137577833,
      "rmse": 11.21356543313711
    },
    {
      "seed": 19,
      "r2": 0.7946965661788039,
      "rmse": 11.257594507105532
    },
    {
      "seed": 20,
      "r2": 0.7950640091195328,
      "rmse": 11.321456950872356
    },
    {
      "seed": 21,
      "r2": 0.7922514963470877,
      "rmse": 11.412944716758068
    },
    {
      "seed": 22,
      "r2": 0.7971665760962643,
      "rmse": 11.203460826306431
    },
    {
      "seed": 23,
      "r2": 0.7950566815144515,
      "rmse": 11.213429570435839
    },
    {
      "seed": 24,
      "r2": 0.7952414654219451,
      "rmse": 11.280122903911703
    }
  ],
  "split_by_berthing": [
    {
      "seed": 0,
      "r2": 0.17532681175449727,
      "rmse": 26.687458068181105
    },
    {
      "seed": 1,
      "r2": 0.5031638941145542,
      "rmse": 16.45850135630256
    },
    {
      "seed": 2,
      "r2": 0.43472982679577377,
      "rmse": 17.872868128236586
    },
    {
      "seed": 3,
      "r2": 0.21290697143592208,
      "rmse": 20.761790482269397
    },
    {
      "seed": 4,
      "r2": 0.27575512180141926,
      "rmse": 20.675671353670143
    },
    {
      "seed": 5,
      "r2": 0.27858311546533354,
      "rmse": 24.669181798146408
    },
    {
      "seed": 6,
      "r2": 0.4660869575856572,
      "rmse": 18.819344718560153
    },
    {
      "seed": 7,
      "r2": 0.43386265254459233,
      "rmse": 18.31393487403338
    },
    {
      "seed": 8,
      "r2": 0.22419468205487558,
      "rmse": 18.799775853178968
    },
    {
      "seed": 9,
      "r2": 0.3056972672897147,
      "rmse": 19.430330400393533
    },
    {
      "seed": 10,
      "r2": 0.25305463744877454,
      "rmse": 22.7470922271404
    },
    {
      "seed": 11,
      "r2": 0.40562507306163353,
      "rmse": 16.770516376619696
    },
    {
      "seed": 12,
      "r2": 0.43667305355124775,
      "rmse": 20.28324564300816
    },
    {
      "seed": 13,
      "r2": 0.2944854065612015,
      "rmse": 20.263173796248726
    },
    {
      "seed": 14,
      "r2": 0.2765485428232648,
      "rmse": 18.45080222096294
    },
    {
      "seed": 15,
      "r2": 0.26140778786802865,
      "rmse": 19.27076313456044
    },
    {
      "seed": 16,
      "r2": 0.4862989471226369,
      "rmse": 16.005603307462803
    },
    {
      "seed": 17,
      "r2": 0.35044953259368405,
      "rmse": 19.053658192250502
    },
    {
      "seed": 18,
      "r2": 0.3227601206706875,
      "rmse": 16.886998700508325
    },
    {
      "seed": 19,
      "r2": 0.2836260059114437,
      "rmse": 18.000969561722147
    },
    {
      "seed": 20,
      "r2": 0.32603194993062934,
      "rmse": 19.11400904105676
    },
    {
      "seed": 21,
      "r2": 0.40462400972623613,
      "rmse": 16.653878717905812
    },
    {
      "seed": 22,
      "r2": 0.3125748785252739,
      "rmse": 21.149385208894248
    },
    {
      "seed": 23,
      "r2": 0.36275447392918625,
      "rmse": 20.127167667845324
    },
    {
      "seed": 24,
      "r2": 0.40224003322607227,
      "rmse": 19.31042895733703
    }
  ],
  "stats": {
    "r2_row_mean": 0.7948049488460245,
    "r2_row_std": 0.004841965962323243,
    "r2_ber_mean": 0.33957847015169357,
    "r2_ber_std": 0.08991799346994352,
    "rmse_row_mean": 11.277501186882644,
    "rmse_row_std": 0.14279131879225065,
    "rmse_ber_mean": 19.46306199145982,
    "rmse_ber_std": 2.4900693330675496,
    "delta_r2_mean": 0.45522647869433086,
    "delta_r2_std": 0.0911092452407357,
    "cohens_d": 4.996490504245724,
    "wilcoxon_p": 2.9802322387695312e-08
  }
}

==> leakage_experiment_rf.json <==
{
  "model": "RandomForestRegressor(n_estimators=100, random_state=seed)",
  "seeds": [
    0,
    1,
    2,
    3,
    4,
    5,
    6,
    7,
    8,
    9,
    10,
    11,
    12,
    13,
    14,
    15,
    16,
    17,
    18,
    19,
    20,
    21,
    22,
    23,
    24
  ],
  "split_by_row": [
    {
      "seed": 0,
      "r2": 0.8108683858109956,
      "rmse": 10.825610805182977
    },
    {
      "seed": 1,
      "r2": 0.8203762234723339,
      "rmse": 10.55911250231231
    },
    {
      "seed": 2,
      "r2": 0.8105236598701917,
      "rmse": 10.858108771479284
    },
    {
      "seed": 3,
      "r2": 0.824121561827472,
      "rmse": 10.438728700897132
    },
    {
      "seed": 4,
      "r2": 0.8251589445512856,
      "rmse": 10.436573263560328
    },
    {
      "seed": 5,
      "r2": 0.8279324521369988,
      "rmse": 10.310278567932995
    },
    {
      "seed": 6,
      "r2": 0.8178603168906559,
      "rmse": 10.632268600062304
    },
    {
      "seed": 7,
      "r2": 0.825295936277038,
      "rmse": 10.371264962120271
    },
    {
      "seed": 8,
      "r2": 0.8316402962811901,
      "rmse": 10.225506871156485
    },
    {
      "seed": 9,
      "r2": 0.8223934177533454,
      "rmse": 10.497012973233689
    },
    {
      "seed": 10,
      "r2": 0.8269087578114926,
      "rmse": 10.370720782509386
    },
    {
      "seed": 11,
      "r2": 0.8164735588710943,
      "rmse": 10.737388182404171
    },
    {
      "seed": 12,
      "r2": 0.8266629225231833,
      "rmse": 10.402746287003092
    },
    {
      "seed": 13,
      "r2": 0.8203128412819722,
      "rmse": 10.478068595039542
    },
    {
      "seed": 14,
      "r2": 0.8188612007802827,
      "rmse": 10.571979338201942
    },
    {
      "seed": 15,
      "r2": 0.8178386462385231,
      "rmse": 10.552205471524333
    },
    {
      "seed": 16,
      "r2": 0.8225350370825311,
      "rmse": 10.486915311437711
    },
    {
      "seed": 17,
      "r2": 0.8178729944332032,
      "rmse": 10.637149719600679
    },
    {
      "seed": 18,
      "r2": 0.8272946493060589,
      "rmse": 10.339255993632575
    },
    {
      "seed": 19,
      "r2": 0.8174649663436692,
      "rmse": 10.615014946781898
    },
    {
      "seed": 20,
      "r2": 0.8221492931155621,
      "rmse": 10.546807015054007
    },
    {
      "seed": 21,
      "r2": 0.8184739728370779,
      "rmse": 10.668373522062678
    },
    {
      "seed": 22,
      "r2": 0.8212972047634939,
      "rmse": 10.515940300423228
    },
    {
      "seed": 23,
      "r2": 0.8217650379215802,
      "rmse": 10.457262903444207
    },
    {
      "seed": 24,
      "r2": 0.8164548414216897,
      "rmse": 10.679828825845345
    }
  ],
  "split_by_berthing": [
    {
      "seed": 0,
      "r2": 0.16100235898102744,
      "rmse": 26.91823884896583
    },
    {
      "seed": 1,
      "r2": 0.46357134879209116,
      "rmse": 17.101716233145574
    },
    {
      "seed": 2,
      "r2": 0.3521222190060076,
      "rmse": 19.13430793346504
    },
    {
      "seed": 3,
      "r2": 0.035870878279349205,
      "rmse": 22.978378118866257
    },
    {
      "seed": 4,
      "r2": 0.06519638693409102,
      "rmse": 23.48967971506035
    },
    {
      "seed": 5,
      "r2": 0.23077448871576456,
      "rmse": 25.473489068688032
    },
    {
      "seed": 6,
      "r2": 0.39115210009174306,
      "rmse": 20.09664859592824
    },
    {
      "seed": 7,
      "r2": 0.3109250683177508,
      "rmse": 20.20477357786349
    },
    {
      "seed": 8,
      "r2": -0.21795081163528174,
      "rmse": 23.555437219795508
    },
    {
      "seed": 9,
      "r2": 0.04783469507020577,
      "rmse": 22.754218521772668
    },
    {
      "seed": 10,
      "r2": 0.2598380379291887,
      "rmse": 22.64356754540973
    },
    {
      "seed": 11,
      "r2": 0.1652927972982281,
      "rmse": 19.87390800359828
    },
    {
      "seed": 12,
      "r2": 0.3308371727865399,
      "rmse": 22.106657919142275
    },
    {
      "seed": 13,
      "r2": 0.22141534418136466,
      "rmse": 21.286653402583443
    },
    {
      "seed": 14,
      "r2": 0.20370814988204122,
      "rmse": 19.357385145361935
    },
    {
      "seed": 15,
      "r2": 0.10471477408763552,
      "rmse": 21.216671890604463
    },
    {
      "seed": 16,
      "r2": 0.2810418660386157,
      "rmse": 18.935144412108517
    },
    {
      "seed": 17,
      "r2": 0.27145123442367547,
      "rmse": 20.179074028416945
    },
    {
      "seed": 18,
      "r2": 0.20711854774740168,
      "rmse": 18.271968481580025
    },
    {
      "seed": 19,
      "r2": 0.10187691005379518,
      "rmse": 20.155516077894603
    },
    {
      "seed": 20,
      "r2": 0.25181570987145885,
      "rmse": 20.138931516715722
    },
    {
      "seed": 21,
      "r2": 0.29029165536767865,
      "rmse": 18.182755334973706
    },
    {
      "seed": 22,
      "r2": 0.1924821086881009,
      "rmse": 22.922454772407047
    },
    {
      "seed": 23,
      "r2": 0.03872045956776771,
      "rmse": 24.720321600676193
    },
    {
      "seed": 24,
      "r2": 0.34184396234679526,
      "rmse": 20.26249604139737
    }
  ],
  "stats": {
    "r2_row_mean": 0.8211414847841167,
    "r2_row_std": 0.005109879908802953,
    "r2_ber_mean": 0.20411789851292145,
    "r2_ber_std": 0.14379931879672142,
    "rmse_row_mean": 10.528564928516102,
    "rmse_row_std": 0.1560547360346865,
    "rmse_ber_mean": 21.278415760256852,
    "rmse_ber_std": 2.4222814804313946,
    "delta_r2_mean": 0.6170235862711954,
    "delta_r2_std": 0.14565605996004624,
    "cohens_d": 4.236168316240644,
    "wilcoxon_p": 2.9802322387695312e-08
  }
}
